Scenario-Based Verification of Uncertain Parametric MDPs

We consider parametric Markov decision processes (pMDPs) that are augmented with unknown probability distributions over parameter values. The problem is to compute the probability to satisfy a temporal logic specification with any concrete MDP that corresponds to a sample from these distributions. As solving this problem precisely is infeasible, we resort to sampling techniques that exploit the so-called scenario approach. Based on a finite number of samples of the parameters, the proposed method yields high-confidence bounds on the probability of satisfying the specification. The number of samples required to obtain a high confidence on these bounds is independent of the number of states and the number of random parameters. Experiments on a large set of benchmarks show that several thousand samples suffice to obtain tight and high-confidence lower and upper bounds on the satisfaction probability.

==> results/UAV-STTT/data_uniform.dat <==
x y z
-2 2 2
2 2 2
5 6 2
6 10 4
8 11 5
8 12 5
7 11 7
6 11 8
6 11 8
8 12 8
8 12 9
8 12 10
6 12 12
7 13 13
8 13 13
10 13 14
9 13 14
11 12 14
12 14 14
12 13 14
12 14 14
12 13 14
12 14 14
14 14 14
14 14 14



==> results/UAV-STTT/data_x_neg.dat <==
x y z
-2 2 2
2 2 2
3 5 3
3 4 3
5 11 3
6 13 3
7 12 5
11 11 6
11 13 9
11 12 12
12 11 14
11 13 14
14 14 14



==> results/UAV-STTT/data_y_pos.dat <==
x y z
-2 2 2
2 4 4
5 8 3
8 11 4
10 13 4
13 13 6
14 13 9
13 13 11
14 13 14
14 13 14



==> results/UAV-STTT/goal.dat <==
x y z
15 13 13
14 13 13
13 13 13 
15 14 13
14 14 13
13 14 13 
15 15 13
14 15 13
13 15 13
15 13 14
14 13 14
13 13 14 
15 14 14
14 14 14
13 14 14 
15 15 14
14 15 14
13 15 14
15 13 15
14 13 15
13 13 15 
15 14 15
14 14 15
13 14 15 
15 15 15
14 15 15
13 15 15



==> results/UAV-STTT/obstacles.dat <==
x y z
3 0 11
2 0 11
1 0 11
0 0 11
3 1 11
2 1 11
1 1 11
0 1 11
3 2 11
2 2 11
1 2 11
0 2 11
3 3 11
2 3 11
1 3 11
0 3 11
3 0 12
2 0 12
1 0 12
0 0 12
3 1 12
2 1 12
1 1 12
0 1 12
3 2 12
2 2 12
1 2 12
0 2 12
3 3 12
2 3 12
1 3 12
0 3 12
3 0 13
2 0 13
1 0 13
0 0 13
3 1 13
2 1 13
1 1 13
0 1 13
3 2 13
2 2 13
1 2 13
0 2 13
3 3 13
2 3 13
1 3 13
0 3 13
3 0 14
2 0 14
1 0 14
0 0 14
3 1 14
2 1 14
1 1 14
0 1 14
3 2 14
2 2 14
1 2 14
0 2 14
3 3 14
2 3 14
1 3 14
0 3 14
15 13 0
14 13 0
13 13 0
12 13 0
15 14 0
14 14 0
13 14 0
12 14 0
15 15 0
14 15 0
13 15 0
12 15 0
15 13 1
14 13 1
13 13 1
12 13 1
15 14 1
14 14 1
13 14 1
12 14 1
15 15 1
14 15 1
13 15 1
12 15 1
15 13 2
14 13 2
13 13 2
12 13 2
15 14 2
14 14 2
13 14 2
12 14 2
15 15 2
14 15 2
13 15 2
12 15 2
15 13 3
14 13 3
13 13 3
12 13 3
15 14 3
14 14 3
13 14 3
12 14 3
15 15 3
14 15 3
13 15 3
12 15 3
4 12 0
3 12 0
2 12 0
1 12 0
0 12 0
4 13 0
3 13 0
2 13 0
1 13 0
0 13 0
4 14 0
3 14 0
2 14 0
1 14 0
0 14 0
4 15 0
3 15 0
2 15 0
1 15 0
0 15 0
4 12 1
3 12 1
2 12 1
1 12 1
0 12 1
4 13 1
3 13 1
2 13 1
1 13 1
0 13 1
4 14 1
3 14 1
2 14 1
1 14 1
0 14 1
4 15 1
3 15 1
2 15 1
1 15 1
0 15 1
4 12 2
3 12 2
2 12 2
1 12 2
0 12 2
4 13 2
3 13 2
2 13 2
1 13 2
0 13 2
4 14 2
3 14 2
2 14 2
1 14 2
0 14 2
4 15 2
3 15 2
2 15 2
1 15 2
0 15 2
15 0 0
14 0 0
13 0 0
12 0 0
11 0 0
15 1 0
14 1 0
13 1 0
12 1 0
11 1 0
15 2 0
14 2 0
13 2 0
12 2 0
11 2 0
15 3 0
14 3 0
13 3 0
12 3 0
11 3 0
15 4 0
14 4 0
13 4 0
12 4 0
11 4 0
15 0 1
14 0 1
13 0 1
12 0 1
11 0 1
15 1 1
14 1 1
13 1 1
12 1 1
11 1 1
15 2 1
14 2 1
13 2 1
12 2 1
11 2 1
15 3 1
14 3 1
13 3 1
12 3 1
11 3 1
15 4 1
14 4 1
13 4 1
12 4 1
11 4 1
15 0 2
14 0 2
13 0 2
12 0 2
11 0 2
15 1 2
14 1 2
13 1 2
12 1 2
11 1 2
15 2 2
14 2 2
13 2 2
12 2 2
11 2 2
15 3 2
14 3 2
13 3 2
12 3 2
11 3 2
15 4 2
14 4 2
13 4 2
12 4 2
11 4 2
15 0 3
14 0 3
13 0 3
12 0 3
11 0 3
15 1 3
14 1 3
13 1 3
12 1 3
11 1 3
15 2 3
14 2 3
13 2 3
12 2 3
11 2 3
15 3 3
14 3 3
13 3 3
12 3 3
11 3 3
15 4 3
14 4 3
13 4 3
12 4 3
11 4 3
12 5 8
11 5 8
10 5 8
9 5 8
12 6 8
11 6 8
10 6 8
9 6 8
12 7 8
11 7 8
10 7 8
9 7 8
12 8 8
11 8 8
10 8 8
9 8 8
12 5 9
11 5 9
10 5 9
9 5 9
12 6 9
11 6 9
10 6 9
9 6 9
12 7 9
11 7 9
10 7 9
9 7 9
12 8 9
11 8 9
10 8 9
9 8 9
12 5 10
11 5 10
10 5 10
9 5 10
12 6 10
11 6 10
10 6 10
9 6 10
12 7 10
11 7 10
10 7 10
9 7 10
12 8 10
11 8 10
10 8 10
9 8 10
12 5 11
11 5 11
10 5 11
9 5 11
12 6 11
11 6 11
10 6 11
9 6 11
12 7 11
11 7 11
10 7 11
9 7 11
12 8 11
11 8 11
10 8 11
9 8 11


==> tikz/scenario-plots/eta_risk_fixedFraction=0.1.csv <==
N;b0.9;b0.99;b0.999
10;0.4956473370691987;0.37627691091117454;0.2876756497872164
20;0.6128747429324738;0.5290663973694039;0.4591627275003212
30;0.6670016660124602;0.6016236135922411;0.5450504022160868
40;0.6993900102976781;0.6451525881479658;0.5973937631147057
50;0.7214147554103092;0.6746759063122257;0.6331080971785218
60;0.7375869802421557;0.6962679805610037;0.6592870606394643
70;0.7500869033584833;0.7128860708453021;0.6794468512203343
80;0.7601098942856839;0.7261556591231997;0.6955400111796578
90;0.7683717212067309;0.737050325312359;0.7087433180114733
100;0.7753298801677749;0.7461918088752849;0.7198112472656043
150;0.7986983522927165;0.7766236956302455;0.7565417280349888
200;0.812438657986384;0.7942864009272413;0.7777393632573605
250;0.8217292845118028;0.8061140542536585;0.7918647763121708
300;0.8285422745671636;0.8147216436829808;0.8021021677867821
350;0.8338114134034377;0.8213374007809605;0.8099429199479083
400;0.8380427990269825;0.8266224819469603;0.8161875631477024
450;0.8415374032196236;0.8309677772595535;0.8213081173512495
500;0.8444868030169577;0.8346208345706593;0.8256027650324972
600;0.8492251398024112;0.8404609861558724;0.8324480354319892
700;0.8528983157856146;0.8449628929048717;0.8377062532195674
800;0.8558540430214924;0.848568623748762;0.8419053225301396
900;0.8582994462005203;0.8515400052207124;0.845356892431037
1000;0.8603665772062737;0.8540431515992285;0.8482581262459008


==> tikz/scenario-plots/eta_risk_fixedFraction=0.5.csv <==
N;b0.9;b0.99;b0.999
10;0.15044282190070102;0.08981318981185428;0.05495681654673512
20;0.21774748526125445;0.1630804948888075;0.12448533650323003
30;0.2546354768784573;0.2064426311091836;0.16998217980230068
40;0.2789773191720237;0.2357461082360375;0.20185928553999052
50;0.2966781123710769;0.2572700028442969;0.2256969613164521
60;0.3103443946073223;0.2739668588197748;0.24438152493197496
70;0.3213346116531246;0.2874244940991444;0.2595405368849206
80;0.33043791969839553;0.29858222553463576;0.2721644670395207
90;0.33814939698302016;0.30803613629427096;0.28289372440740657
100;0.34479800642531777;0.3161853467868567;0.2921627996015118
150;0.36825509569443504;0.3448876921210493;0.3249179486302993
200;0.3829534883416916;0.36280092757209614;0.34540810266175703
250;0.3933213991845565;0.3753872690270133;0.3598086206851454
300;0.40116393232967706;0.3848749876494077;0.3706592018843243
350;0.4073774001954947;0.3923691385502903;0.3792240158256157
400;0.4124654442427408;0.3984895292131798;0.3862134368611907
450;0.4167363409666954;0.40361479949382895;0.3920618428160498
500;0.4203910531876289;0.4079913032922736;0.3970519762559696
600;0.4263622181640168;0.4151221884101943;0.4051738916307265
700;0.4310789833268639;0.4207368809074428;0.4115601435361129
800;0.4349324375252528;0.42531131998515137;0.416756745121889
900;0.4381609222476168;0.4291347276556055;0.4210952923129952
1000;0.4409192761035534;0.4323945193369566;0.4247905072547249


==> tikz/scenario-plots/eta_risk_fixedN=10.csv <==
k;b0.9;b0.99;b0.999
0;0.6309573444801929;0.5011872336272735;0.3981071705535096
1;0.4956473370691987;0.37627691091117454;0.2876756497872164
2;0.3882571411624257;0.28154338195758355;0.20670785276332795
3;0.2971164723205374;0.20463672209929;0.14336126792293558
4;0.21833845005694816;0.1413089846718929;0.09340915406115192
5;0.15044282190070102;0.08981318981185428;0.05495681654673512
6;0.09321381538027053;0.049627063539750105;0.02714656819273931
7;0.04750699895116128;0.02103797132098684;0.009569624989471115
8;0.01553813871769549;0.004774459271305931;0.0014966738677115732
9;0.0010045287082499632;0.00010004502852067888;1.0000450028524456e-05


==> tikz/scenario-plots/eta_risk_fixedN=100.csv <==
k;b0.9;b0.99;b0.999
0;0.9332543007969908;0.9120108393559052;0.8912509381337167
1;0.9113731112960424;0.8885522533394588;0.8666742753199443
2;0.8927598671315771;0.8687411753816602;0.8459994408831363
3;0.8757781712146622;0.8507771042849995;0.8273245087133618
4;0.8598346230597584;0.8339982525722593;0.8099423843228911
5;0.8446326941895318;0.818070972182553;0.7934938615986867
6;0.8299983991836403;0.8027982403036087;0.7777656447689102
7;0.8158190801079217;0.7880518562593122;0.7626183484298656
8;0.8020167217797602;0.7737426962155359;0.7479547401698716
9;0.7885345937376956;0.7598057461869681;0.733703690601747
10;0.7753298801677749;0.7461918088752849;0.7198112472656043
11;0.7623693074964116;0.7328625657928798;0.7062353031429491
12;0.7496263998678766;0.7197874681427263;0.6929422305436985
13;0.7370796767947321;0.7069416894955659;0.6799046592595615
14;0.7247114248486913;0.6943047271997441;0.6670999555423227
15;0.7125068342300207;0.6818594171692185;0.6545091486261042
16;0.7004533756628583;0.6695912215457616;0.642116153255127
17;0.6885403404524486;0.657487701991053;0.6299071939336669
18;0.6767584942527527;0.6455381225818495;0.6178703702414038
19;0.6650998119103114;0.6337331452655651;0.6059953230439011
20;0.6535572712893806;0.6220645927533849;0.5942729743126811
21;0.6421246907768378;0.6105252614250238;0.5826953216023457
22;0.6307965996549459;0.5991087719141929;0.5712552737560621
23;0.6195681335637123;0.5878094484917242;0.5599465181538729
24;0.6084349493657086;0.5766222207433002;0.5487634124052996
25;0.5973931551937869;0.5655425427112086;0.5377008952077823
26;0.5864392525090284;0.5545663258640715;0.5267544123938549
27;0.5755700877542489;0.5436898831243606;0.5159198551342233
28;0.5647828117447207;0.5329098818197029;0.505193507958385
29;0.5540748453512399;0.5222233038972803;0.4945720047715473
30;0.5434438503415362;0.5116274120968086;0.4840522914361071
31;0.5328877044822566;0.501119721048511;0.4736315937824536
32;0.5224044801850878;0.4906979724706195;0.4633073901418106
33;0.5119924261210601;0.4803601138023175;0.4530773876707079
34;0.5016499513368726;0.4701042797342518;0.442939501875111
35;0.4913756114936012;0.4599287761982789;0.4328918388514751
36;0.4811680969168681;0.4498320664572191;0.4229326798488732
37;0.4710262222025514;0.4398127589987406;0.41306046782594585
38;0.4609489171664276;0.4298695969885842;0.4032737957325967
39;0.4509352189621412;0.4200014490798381;0.3935713962919939
40;0.4409842652212992;0.410207301408918;0.383952133095794
41;0.4310952880937247;0.4004862506368663;0.3744149928562756
42;0.4212676090859819;0.3908374979177778;0.3649590786846123
43;0.41150063461308783;0.3812603436955587;0.35558360428586755
44;0.4017938521924687;0.3717541832465641;0.34628788897929075
45;0.3921468272212554;0.3623185028995626;0.33707135346779604
46;0.3825592002883527;0.3529528768764114;0.3279335162936385
47;0.3730306849817024;0.3436569647071979;0.31887399092870794
48;0.36356106615907535;0.33443050918272754;0.3098924834578761
49;0.35415019865780395;0.3252733348153922;0.3009887908227793
50;0.34479800642531777;0.3161853467868567;0.2921627996015118
51;0.33550448205831584;0.3071665303678639;0.2834144853071927
52;0.3262696867440902;0.2982169508019459;0.2747439121954249
53;0.3170937506030215;0.2893367536511089;0.26615123357745984
54;0.3079768734367492;0.28052616560778953;0.2576366926425976
55;0.29891932589210807;0.2717854957836937;0.2492006238001263
56;0.2899214510567565;0.26311513749270954;0.24084345455811984
57;0.28098366650865025;0.2545155705520664;0.2325657079638219
58;0.27210646684830464;0.2459873641334931;0.22436800563834655
59;0.2632904267503208;0.2375311802045028;0.21625107144721456
60;0.25453620457914106;0.22914777760933855;0.20821573585806785
61;0.2458445466237213;0.2208380168498223;0.20026294104802966
62;0.23721629201703956;0.21260286563869912;0.19239374683594332
63;0.22865237841951855;0.20444340531245475;0.18460933752951705
64;0.22015384856096756;0.19636083820750194;0.17691102979471318
65;0.2117218577541308;0.1883564961236981;0.16930028167515154
66;0.2033576825151273;0.180431850023133;0.1617787029135742
67;0.1950627304528698;0.17258852114098333;0.1543480667564826
68;0.18683855162219756;0.16482829372019814;0.14701032345807008
69;0.1786868515754505;0.15715312962442385;0.13976761574200847
70;0.1706095063965597;0.14956518513593853;0.13262229653140736
71;0.1626085800630438;0.1420668303100573;0.12557694932075492
72;0.154686344558011;0.13466067133795045;0.11863441164202505
73;0.14684530325096498;0.12734957647061518;0.11179780217444746
74;0.13908821818902906;0.1201367061838844;0.10507055216904104
75;0.13141814209746927;0.11302554842593238;0.09845644201190418
76;0.12383845609149602;0.10601995999564062;0.09195964394376244
77;0.1163529143659987;0.09912421536732717;0.08558477219979288
78;0.10896569747813988;0.09234306462519082;0.07933694214990783
79;0.10168147630075007;0.08568180262786806;0.07322184042793223
80;0.09450548934688917;0.07914635212976162;0.06724580856878526
81;0.08744363701264424;0.07274336439803497;0.061415943367076335
82;0.08050259745189925;0.06648034196381603;0.05574021808426311
83;0.07368997042671055;0.06036578965123085;0.050227629839957655
84;0.06701445778829608;0.05440940211115064;0.04488838012603569
85;0.060486092574903776;0.04862229900308879;0.03973409750830925
86;0.05411653359886337;0.04301732309752637;0.03477811438309586
87;0.04791944969870299;0.03760942247573063;0.030035813286550476
88;0.041911028974491386;0.032416146515363516;0.025525062769188974
89;0.036110665696920674;0.02745829765331309;0.021266767931353958
90;0.03054190528875433;0.02276079856008684;0.017285564909445883
91;0.025233772982214964;0.01835385883697882;0.013610687166479396
92;0.02022268699573904;0.014274556002879525;0.01027701032340633
93;0.015555283659518637;0.01056897120805922;0.007326200638290038
94;0.011292691197448357;0.007294987197556502;0.0048076299591436325
95;0.00751709633711195;0.0045255440065687935;0.002777914529244252
96;0.004341637980984636;0.0023506594770968947;0.0012954781346800062
97;0.001922797201653004;0.0008701166754722102;0.00039929927868564974
98;0.0004562034422177508;0.00014279802329075777;4.501278541912957e-05
99;1.0004953285958074e-05;1.0000495033191117e-06;1.000004949958111e-07

